Quantifying the Impact of the Si/O Interface in CCSN Explosions Using the Force Explosion Condition

The explosion mechanism of a core-collapse supernova is a complex interplay between neutrino heating and cooling (including the effects of neutrino-driven convection), the gravitational potential, and the ram pressure of the infalling material. To analyze the post-bounce phase of a supernova, one can use the generalized Force Explosion Condition (FEC+), which succinctly formalizes the interplay among these four phenomena in an analytical condition, consistent with realistic simulations. In this paper, we use the FEC+ to study the post-bounce phase of 341 spherically symmetric simulations, where convection is included through a time-dependent mixing length approach. We find that the accretion of the Si/O interface through the expanding shock can significantly change the outcome of the supernova by driving the FEC+ above the explosion threshold. We systematically explore this by (i) artificially smoothing the pre-supernova density profile, and (ii) artificially varying the mixing length. In both cases, we find that large-enough density contrasts at the Si/O interface lead to successful shock revival only if the FEC+ is already close to the explosion threshold. Furthermore, we find that the accretion of the Si/O interface has a substantial effect on the critical condition for supernova explosions, contributing between 5\% and 15\%, depending on how pronounced the density contrast at the interface is. Earlier studies showed that convection affects the critical condition by 25--30\%, which demonstrates that the accretion of the Si/O interface through the shock can play a nearly comparable role in influencing shock dynamics.

==> Referee_Reponse.txt <==
We would like to thank the Referee for carefully reviewing our manuscript.
Here are our responses to their comments:

i) In the abstract, the wording of "successful shock revival" is used.
On the other hand, the meaning of "successful" remains unclear. For example,
by estimating the diagnostic explosion energy of the models, the authors
could make some sence what the "success" means. Not limited to the
diagnostic energy, I would like the authors to quantify the strength of
explosion by any other means.

Our Response: We clarified the definition of "successul" in the red text on page 4, 
where we also  discuss the diagnostic energy of the model, also shown in Figure 3.

ii) The number of the ratio of models with the shock revival should be compared
 with that of with the non-exploding models. This should be discussed with respect
to the number (distribution) of the observed supernovae compared with the
black-hole forming supernovae.

Our Response: We added a paragraph discussing this in the red text on page 4,

iii) The plots of neutrino luminosities/rms energies should be provided for
some representative models in this paper, if not, the readers are at a loss,
to how much extent the STIR treatment does work for pushing the explosion onset
in the 1D models. Adding the ratio of the advection time to the heating time
with or without the turbulent/STIR modeling is needed.

Our Response: We added a plot showing all these quantities for the progenitors shown in Figure 2, and provide a brief analysis in the red text on page 7. Given the richness and complexity of the analysis, we postpone a detailed discussion of
how neutrino heating with or without STIR changes the explosion outcome to a manuscript currently in preparation.
The definition of the advection and heating timescales can be a bit ambiguous. We adopted the
definition of t_heat used by some groups with E = E_thermal. This also shows how the FEC is
a more robust condition than one based on these timescales.
